Improved Guarantees for k-means++ and k-means++ Parallel

In this paper, we study k-means++ and k-means++ parallel, the two most popular algorithms for the classic k-means clustering problem. We provide novel analyses and show improved approximation and bi-criteria approximation guarantees for k-means++ and k-means++ parallel. Our results give a better theoretical justification for why these algorithms perform extremely well in practice. We also propose a new variant of k-means++ parallel algorithm (Exponential Race k-means++) that has the same approximation guarantees as k-means++.

==> plotdata/bio-test-results.csv <==
centers,minKMeansParallel,avgKMeansParallel,minBicriteria,avgBicriteria,minKMeansPP,avgKMeansPP
5,6.35378,9.34674,6.57098,9.45445,7.13565,10.13056
10,4.43196,5.40517,4.43527,5.47217,4.70933,5.96961
15,3.85006,4.21626,3.78797,4.1838,3.8569,4.62394
20,3.46818,3.76934,3.31728,3.72462,3.64574,4.06034
25,3.13845,3.39218,3.14446,3.38309,3.29128,3.71851
30,2.93079,3.16013,2.95182,3.14331,3.15431,3.44017
35,2.83974,2.98881,2.78431,2.99157,2.88455,3.24492
40,2.68011,2.8337,2.64976,2.82627,2.80347,3.08389
45,2.52193,2.71581,2.57877,2.74531,2.67466,2.95158
50,2.46664,2.62465,2.48007,2.63177,2.67518,2.84158
55,2.41398,2.54315,2.45186,2.55612,2.56615,2.72472
60,2.36785,2.46802,2.34148,2.48648,2.48201,2.65762
65,2.27439,2.407,2.30218,2.4171,2.43096,2.613
70,2.21573,2.35354,2.25699,2.3801,2.39053,2.53242
75,2.20329,2.28142,2.2241,2.30689,2.37655,2.4763
80,2.16924,2.24168,2.19271,2.25749,2.31404,2.43263
85,2.12788,2.21418,2.12889,2.22305,2.28436,2.39018
90,2.08651,2.17206,2.10755,2.18002,2.26232,2.3455
95,2.07176,2.1486,2.06277,2.14209,2.21012,2.30226
100,2.04973,2.11001,2.04766,2.10859,2.17491,2.25888
105,2.01097,2.06775,2.02826,2.08046,2.13509,2.21502
110,1.99026,2.05068,1.98702,2.04917,2.11723,2.20657
115,1.95861,2.02939,1.96739,2.02773,2.09018,2.16936
120,1.94099,2.00455,1.93464,2.0002,2.05693,2.14506
125,1.93233,1.97222,1.92383,1.98039,2.02914,2.12022
130,1.89912,1.95441,1.90742,1.96062,2.03524,2.09629
135,1.87828,1.93762,1.88659,1.94271,1.99518,2.07186
140,1.86409,1.91571,1.8756,1.91848,1.98252,2.044
145,1.8555,1.89638,1.83786,1.90264,1.95651,2.02939
150,1.82473,1.87509,1.82327,1.88281,1.93196,2.01512
155,1.81228,1.86155,1.81749,1.85534,1.91027,1.9951
160,1.79713,1.84185,1.79936,1.84655,1.91822,1.97779
165,1.79981,1.83151,1.79161,1.83015,1.91432,1.96477
170,1.78281,1.81767,1.77825,1.81808,1.89047,1.9466
175,1.76351,1.79715,1.76434,1.80148,1.85877,1.92697
180,1.74888,1.7865,1.75672,1.79254,1.83197,1.90398
185,1.74157,1.77401,1.72872,1.77802,1.82113,1.89338
190,1.71664,1.75753,1.72754,1.76416,1.82995,1.88568
195,1.7099,1.74554,1.70778,1.75306,1.81416,1.86907
200, 1.70381, 1.73951, 1.70128, 1.74208, 1.80060, 1.85654


==> plotdata/bio-test10-50.csv <==
centers,minKMeansParallel,avgKMeansParallel,minBicriteria,avgBicriteria,minKMeansPP,avgKMeansPP
10,4.43196,5.40517,4.43527,5.47217,4.70933,5.96961
15,3.85006,4.21626,3.78797,4.1838,3.8569,4.62394
20,3.46818,3.76934,3.31728,3.72462,3.64574,4.06034
25,3.13845,3.39218,3.14446,3.38309,3.29128,3.71851
30,2.93079,3.16013,2.95182,3.14331,3.15431,3.44017
35,2.83974,2.98881,2.78431,2.99157,2.88455,3.24492
40,2.68011,2.8337,2.64976,2.82627,2.80347,3.08389
45,2.52193,2.71581,2.57877,2.74531,2.67466,2.95158
50,2.46664,2.62465,2.48007,2.63177,2.67518,2.84158

==> plotdata/biotest_results_kpar_kpp.csv <==
centers, minKMeansParallelForK,avgKMeansParallelForK, minKMeansPP, avgKMeansPP
5,6.4768,9.77393,7.2711,9.59132
10,4.79014,5.99961,4.55192,5.71758
15,4.0046,4.63773,3.99059,4.63196
20,3.55465,4.06259,3.66946,4.08523
25,3.34332,3.78646,3.41194,3.77317
30,3.18632,3.45263,3.08528,3.41446
35,2.99318,3.30209,3.08051,3.24892
40,2.89804,3.10135,2.85943,3.09484
45,2.72583,2.97615,2.72707,2.95162
50,2.6947,2.88173,2.59068,2.82326
55,2.61546,2.76546,2.5842,2.75359
60,2.59304,2.68434,2.5128,2.68661
65,2.48004,2.61889,2.4631,2.56948
70,2.30844,2.5464,2.3941,2.54311
75,2.31415,2.49131,2.32671,2.48228
80,2.30282,2.43522,2.28046,2.42501
85,2.27959,2.39116,2.23399,2.37551
90,2.2165,2.34071,2.24949,2.34778
95,2.17049,2.31869,2.21458,2.30267
100,2.17015,2.26849,2.14782,2.26747
105,2.1639,2.24176,2.14232,2.23375
110,2.1305,2.22602,2.11547,2.20235
115,2.11116,2.18662,2.08266,2.17074
120,2.09846,2.1564,2.05228,2.13571
125,2.03176,2.14677,2.05538,2.12862
130,2.02605,2.1056,2.01099,2.0986
135,2.0051,2.08511,2.01894,2.07652
140,1.99404,2.06436,1.99308,2.05421
145,1.95333,2.03907,1.94418,2.02589
150,1.95099,2.02097,1.94234,2.00469
155,1.92077,2.01022,1.95442,1.99646
160,1.92688,1.98617,1.92736,1.9771
165,1.89986,1.96921,1.91311,1.95773
170,1.88043,1.95024,1.85736,1.9303
175,1.87845,1.93354,1.86942,1.93145
180,1.85362,1.92604,1.86863,1.90881
185,1.84123,1.90696,1.83192,1.89769
190,1.8481,1.89312,1.84311,1.88969
195,1.83014,1.87344,1.82433,1.87466
200,1.79909,1.86464,1.82391,1.86423


==> plotdata/biotest_results_kpar_kpp_50.csv <==
centers, minKMeansParallelForK,avgKMeansParallelForK, minKMeansPP, avgKMeansPP
5,6.4768,9.77393,7.2711,9.59132
10,4.79014,5.99961,4.55192,5.71758
15,4.0046,4.63773,3.99059,4.63196
20,3.55465,4.06259,3.66946,4.08523
25,3.34332,3.78646,3.41194,3.77317
30,3.18632,3.45263,3.08528,3.41446
35,2.99318,3.30209,3.08051,3.24892
40,2.89804,3.10135,2.85943,3.09484
45,2.72583,2.97615,2.72707,2.95162
50,2.6947,2.88173,2.59068,2.82326

==> plotdata/covtype.csv <==
centers,minKMeansParallel,avgKMeansParallel,minBicriteria,avgBicriteria,minKMeansPP,avgKMeansPP
5, 38.29028, 53.74144, 38.97366, 53.87395, 39.23804, 54.31886
10, 22.23389, 28.45439, 22.23614, 27.85408, 23.67493, 29.19447
15, 15.82471, 18.93385, 15.99414, 19.41339, 17.05487, 20.15791
20, 12.75526, 15.18246, 13.52837, 15.38766, 13.42118, 15.82101
25, 11.25498, 12.56317, 11.01751, 12.90111, 11.86953, 13.24797
30, 10.02551, 11.07113, 9.93369, 11.10319, 10.46929, 11.66178
35, 8.83437, 9.80500, 8.86299, 9.83360, 9.38411, 10.14103
40, 8.22433, 8.95158, 8.17796, 8.98902, 8.42660, 9.25909
45, 7.40289, 8.08887, 7.67858, 8.22673, 7.57627, 8.53460
50, 6.72272, 7.60232, 7.01660, 7.56916, 7.28066, 8.01911
55, 6.38911, 7.05719, 6.70438, 7.11330, 6.94480, 7.46579
60, 6.36289, 6.69569, 6.29911, 6.75411, 6.44557, 7.03867
65, 5.98486, 6.30958, 6.00715, 6.39437, 6.01209, 6.66913
70, 5.66197, 6.03247, 5.72146, 6.11407, 5.99936, 6.33117
75, 5.31245, 5.72975, 5.50214, 5.79491, 5.53384, 6.01510
80, 5.14110, 5.49383, 5.32863, 5.60981, 5.40319, 5.78445
85, 5.00890, 5.29948, 5.11699, 5.38044, 5.03060, 5.56291
90, 4.80728, 5.10897, 4.95885, 5.16536, 5.15251, 5.39220
95, 4.67730, 4.92647, 4.66897, 4.97460, 4.79385, 5.14739
100, 4.44698, 4.73807, 4.52573, 4.80417, 4.77146, 4.96848
105, 4.36282, 4.60892, 4.49244, 4.68911, 4.55267, 4.81582
110, 4.30760, 4.49447, 4.32968, 4.55667, 4.49517, 4.68585
115, 4.13700, 4.38920, 4.18420, 4.41853, 4.38838, 4.59704
120, 3.96250, 4.23304, 4.10949, 4.31024, 4.24607, 4.43710
125, 3.92569, 4.14246, 3.97728, 4.16691, 4.12386, 4.30198
130, 3.84622, 4.05431, 3.92391, 4.09301, 3.94996, 4.22856
135, 3.79544, 3.94378, 3.81419, 3.99265, 3.95298, 4.12965
140, 3.75583, 3.89060, 3.75949, 3.90768, 3.84088, 4.05540
145, 3.62520, 3.78944, 3.68089, 3.83385, 3.79340, 3.96243
150, 3.52989, 3.70765, 3.59011, 3.73776, 3.69695, 3.87394
155, 3.46946, 3.62528, 3.45946, 3.67405, 3.67750, 3.80383
160, 3.39561, 3.57160, 3.45362, 3.61265, 3.56222, 3.74146
165, 3.28853, 3.48565, 3.39370, 3.54176, 3.55183, 3.66114
170, 3.30381, 3.43689, 3.35511, 3.47611, 3.35070, 3.57761
175, 3.23986, 3.39015, 3.25896, 3.41143, 3.41443, 3.53806
180, 3.19352, 3.31786, 3.20380, 3.35591, 3.32957, 3.47039
185, 3.12854, 3.25431, 3.15356, 3.29517, 3.26866, 3.40139
190, 3.11089, 3.20703, 3.11260, 3.22548, 3.24144, 3.34799
195, 3.03260, 3.17034, 3.06159, 3.18821, 3.18013, 3.29924

==> plotdata/covtype10-50.csv <==
centers,minKMeansParallel,avgKMeansParallel,minBicriteria,avgBicriteria,minKMeansPP,avgKMeansPP
10, 22.23389, 28.45439, 22.23614, 27.85408, 23.67493, 29.19447
15, 15.82471, 18.93385, 15.99414, 19.41339, 17.05487, 20.15791
20, 12.75526, 15.18246, 13.52837, 15.38766, 13.42118, 15.82101
25, 11.25498, 12.56317, 11.01751, 12.90111, 11.86953, 13.24797
30, 10.02551, 11.07113, 9.93369, 11.10319, 10.46929, 11.66178
35, 8.83437, 9.80500, 8.86299, 9.83360, 9.38411, 10.14103
40, 8.22433, 8.95158, 8.17796, 8.98902, 8.42660, 9.25909
45, 7.40289, 8.08887, 7.67858, 8.22673, 7.57627, 8.53460
50, 6.72272, 7.60232, 7.01660, 7.56916, 7.28066, 8.01911

==> plotdata/covtype_kpar_kpp.csv <==
centers, minKMeansParallelForK, avgKMeansParallelForK, minKMeansPP, avgKMeansPP
5,42.11956,57.55097,39.78059,51.64185
10,24.52649,29.71284,23.10639,29.06336
15,17.24825,20.73598,17.13131,19.83013
20,13.84625,16.46857,13.19947,15.63768
25,11.72039,13.92522,11.70235,13.32903
30,10.22696,11.94036,10.43992,11.53287
35,9.29017,10.68212,9.34601,10.14804
40,8.5765,9.55532,8.24279,9.27601
45,8.04829,8.74194,7.95179,8.63389
50,7.29857,8.14846,7.08682,8.02708
55,6.87025,7.56072,6.76249,7.3691
60,6.56708,7.22814,6.43542,6.96993
65,6.15305,6.7583,6.18207,6.60026
70,5.97689,6.46576,5.84656,6.31059
75,5.73925,6.11731,5.5466,6.02084
80,5.47897,5.92015,5.40273,5.78056
85,5.24201,5.69667,5.2025,5.56545
90,5.19274,5.4855,5.044,5.34264
95,5.00626,5.30062,4.84708,5.13853
100,4.7995,5.11326,4.75955,5.00497
105,4.6605,4.93157,4.51211,4.84014
110,4.48703,4.80827,4.32499,4.71298
115,4.35085,4.69853,4.40306,4.59446
120,4.31287,4.53862,4.26656,4.44833
125,4.13031,4.43313,4.16276,4.35403
130,4.11318,4.36089,4.01617,4.22361
135,4.04002,4.22414,3.95442,4.1066
140,3.90278,4.10691,3.81182,4.03743
145,3.86599,4.05389,3.84112,3.95221
150,3.77437,3.96825,3.69627,3.87367
155,3.67659,3.88757,3.59521,3.77374
160,3.62252,3.8321,3.57853,3.72009
165,3.53648,3.73853,3.43896,3.65718
170,3.49216,3.68998,3.40343,3.60147
175,3.47587,3.61747,3.33629,3.50983
180,3.40089,3.54593,3.34663,3.46894
185,3.33981,3.48865,3.29223,3.39646
190,3.31578,3.45106,3.22636,3.36341
195,3.21416,3.38488,3.17524,3.30816
200,3.22463,3.33355,3.14359,3.24936


==> plotdata/covtype_kpar_kpp_50.csv <==
centers, minKMeansParallelForK, avgKMeansParallelForK, minKMeansPP, avgKMeansPP
5,42.11956,57.55097,39.78059,51.64185
10,24.52649,29.71284,23.10639,29.06336
15,17.24825,20.73598,17.13131,19.83013
20,13.84625,16.46857,13.19947,15.63768
25,11.72039,13.92522,11.70235,13.32903
30,10.22696,11.94036,10.43992,11.53287
35,9.29017,10.68212,9.34601,10.14804
40,8.5765,9.55532,8.24279,9.27601
45,8.04829,8.74194,7.95179,8.63389
50,7.29857,8.14846,7.08682,8.02708
